Data.Readme: Documenting Table Relationships for Diverse Data Tasks

Large language models (LLMs) can perform diverse data tasks when given a small set of relevant tables. However, for complex tasks requiring multiple tables over large data lakes, identifying relevant tables for the task becomes a prerequisite, but remains challenging. This is because there are often many tables in a data lake with similar table and schema names, and limited additional semantic context, thereby forcing agents to spend substantial time exploring tables at online query time, greatly affecting models' ability to perform tasks accurately, while increasing cost/latency substantially. We present Data.Readme, a novel table documentation approach that uses lightweight offline processing to infer and index rich \emph{table-to-table relationships}, including confusable, joinable, and union-able tables. We further develop a suite of agentic tools for LLMs to work with the index, to help agents retrieve relevant tables and perform tasks much more efficiently and effectively. Finally, we study how to optimize our index construction with a budget constraint. On data lakes containing up to 12K tables, Data.Readme improves task accuracy by as much as 40 percentage points across a range of data discovery, data analysis, and data science tasks, outperforming diverse baselines, including powerful coding agents with unlimited time and monetary budgets. We also show that equipping existing methods (such as coding agents) with Data.Readme can not only lead to consistent quality gains, but also significantly reduce their latency by up to 6x, demonstrating the potential of Data.Readme.

==> construction_model_prices.json <==
{
  "version": "construction-shared-workload-public-prices-2026-10-15-off-peak",
  "currency": "USD",
  "unit": "per_million_tokens",
  "checked_date": "2026-10-15",
  "cost_basis": "Public reference token prices on one fixed construction workload, not model-specific measurements or provider invoices.",
  "rates": [
    {
      "provider": "reference",
      "deployment": "gpt-5.4",
      "label": "GPT-5.4",
      "input": 2.5,
      "cached_input": 0.25,
      "output": 15.0,
      "long_context_above_input_tokens": 272000,
      "long_context": {"input": 5.0, "cached_input": 0.5, "output": 22.5},
      "tariff": "OpenAI Standard",
      "source": "https://developers.openai.com/api/docs/pricing",
      "effective_date": "2026-10-15"
    },
    {
      "provider": "reference",
      "deployment": "gpt-5.4-mini",
      "label": "GPT-5.4-mini",
      "input": 0.75,
      "cached_input": 0.075,
      "output": 4.5,
      "tariff": "OpenAI Standard",
      "source": "https://developers.openai.com/api/docs/pricing",
      "effective_date": "2026-10-15"
    },
    {
      "provider": "reference",
      "deployment": "gpt-5.4-nano",
      "label": "GPT-5.4-nano",
      "input": 0.2,
      "cached_input": 0.02,
      "output": 1.25,
      "tariff": "OpenAI Standard",
      "source": "https://developers.openai.com/api/docs/pricing",
      "effective_date": "2026-10-15"
    },
    {
      "provider": "reference",
      "deployment": "gpt-oss-120b_1",
      "label": "GPT-OSS-120B",
      "input": 0.165,
      "cached_input": 0.082,
      "output": 0.66,
      "tariff": "Azure Fireworks Models, Data Zone Standard, eastus",
      "source": "https://prices.azure.com/api/retail/prices?$filter=contains(meterName,%20%27GPT%20OSS%20120B%27)%20and%20armRegionName%20eq%20%27eastus%27",
      "effective_date": "2026-06-01",
      "retail_meters": [
        {"meterName": "FW GPT OSS 120B Inp DZ Tokens", "retailPrice": 0.000165, "unitOfMeasure": "1K"},
        {"meterName": "FW GPT OSS 120B Cache Inp DZ Tokens", "retailPrice": 0.000082, "unitOfMeasure": "1K"},
        {"meterName": "FW GPT OSS 120B Outp DZ Tokens", "retailPrice": 0.00066, "unitOfMeasure": "1K"}
      ]
    },
    {
      "provider": "reference",
      "deployment": "deepseek-v4-pro",
      "label": "DeepSeek-V4-Pro",
      "input": 0.66,
      "cached_input": 0.022,
      "output": 1.98,
      "tariff": "DeepSeek native API, off-peak hours",
      "published_model_version": "DeepSeek-V4-Pro-0813",
      "source": "https://api-docs.deepseek.com/quick_start/pricing/",
      "effective_date": "2026-10-15"
    },
    {
      "provider": "reference",
      "deployment": "deepseek-v4-flash",
      "label": "DeepSeek-V4-Flash",
      "input": 0.15,
      "cached_input": 0.003,
      "output": 0.6,
      "tariff": "DeepSeek native API, off-peak hours, current price of the legacy alias",
      "published_model_version": "DeepSeek-V4.1-Flash",
      "alias_note": "The public deepseek-v4-flash alias now routes to V4.1-Flash. This tariff does not identify the historical Azure deployment or its bill.",
      "source": "https://api-docs.deepseek.com/quick_start/pricing/",
      "effective_date": "2026-10-15"
    },
    {
      "provider": "reference",
      "deployment": "text-embedding-3-large",
      "input": 0.13,
      "cached_input": 0.13,
      "output": 0.0,
      "tariff": "OpenAI Standard, retained construction reference",
      "source": "https://developers.openai.com/api/docs/pricing",
      "effective_date": "2026-10-15"
    }
  ]
}

